Detecting Unobservable Contingencies in Active Distribution Systems Using a Stochastic Hybrid Systems Approach

This paper introduces a distributed contingency detection algorithm for detecting unobservable contingencies in power distribution systems using stochastic hybrid system (SHS) models. We aim to tackle the challenge of limited measurement capabilities in distribution networks that restrict the ability to detect contingencies promptly. We incorporate the dynamics of distribution network connections, load feeders, PV, and battery energy storage system (BESS) hybrid resources into a fully correlated SHS model representing the distribution system as a randomly switching system between different structures during contingency occurrence. We show that jumps in the SHS model correspond to contingencies in the physical power grid. We propose a probing approach based on magnitude-modulation inputs (MaMI) to make contingencies detectable. The effectiveness of the proposed approach is validated through simulations on a sample distribution system.

==> references.txt <==
%Distributed

@article{engelmann2018toward,
  title={Toward distributed OPF using ALADIN},
  author={Engelmann, Alexander and Jiang, Yuning and M{\"u}hlpfordt, Tillmann and Houska, Boris and Faulwasser, Timm},
  journal={IEEE Transactions on Power Systems},
  volume={34},
  number={1},
  pages={584--594},
  year={2018},
  publisher={IEEE}
}
%StateSpace
@article{sen2019simplified,
  title={Simplified modeling and HIL validation of solar PVs and storage-based islanded microgrid with generation uncertainties},
  author={Sen, Sachidananda and Kumar, Vishal},
  journal={IEEE Systems Journal},
  volume={14},
  number={2},
  pages={2653--2664},
  year={2019},
  publisher={IEEE}
}

@article{bhangu2005nonlinear,
  title={Nonlinear observers for predicting state-of-charge and state-of-health of lead-acid batteries for hybrid-electric vehicles},
  author={Bhangu, Bikramjit S and Bentley, Paul and Stone, David A and Bingham, Christopher M},
  journal={IEEE transactions on vehicular technology},
  volume={54},
  number={3},
  pages={783--794},
  year={2005},
  publisher={IEEE}
}

%SHS mode

@article{yin2022joint,
  title={Joint Estimation of Continuous and Discrete States in Randomly Switched Linear Systems with Unobservable Subsystems},
  author={Yin, George and Lin, Feng and Polis, Michael P and Chen, Wen and others},
  journal={IEEE Transactions on Automatic Control},
  year={2022},
  publisher={IEEE}
}

@article{CD1,
  title={Stochastic hybrid system modeling and state estimation of modern power systems under contingency},
  author={Yuan, Shuo and Wang, Le Yi and Yin, George and Nazari, Masoud H},
  journal={arXiv preprint arXiv:2401.16568},
  year={2024}
}

@article{CD2,
  title={Contingency detection in modern power systems: A stochastic hybrid system method},
  author={Yuan, Shuo and Yin, George and Nazari, Masoud H and others},
  journal={Sustainable Energy, Grids and Networks},
  volume={39},
  pages={101414},
  year={2024},
  publisher={Elsevier}
}

@article{AMPS,
  title={Hidden Cyber-Physical Contingency Identification, Classification and Evaluation in Modern Power Systems},
  author={Abadi, Erfan Mehdipour and Nazari, Masoud H},
  journal={arXiv preprint arXiv:2407.21219},
  year={2024}
}

@article{yu2015analysis,
  title={Analysis and optimization of droop controller for microgrid system based on small-signal dynamic model},
  author={Yu, Kai and Ai, Qian and Wang, Shiyi and Ni, Jianmo and Lv, Tianguang},
  journal={IEEE Transactions on Smart Grid},
  volume={7},
  number={2},
  pages={695--705},
  year={2015},
  publisher={IEEE}
}


%Simulation
@article{vazquez2018fully,
  title={A fully decentralized adaptive droop optimization strategy for power loss minimization in microgrids with PV-BESS},
  author={Vazquez, Nestor and Yu, Samson Shenglong and Chau, Tat Kei and Fernando, Tyrone and Iu, Herbert Ho-Ching},
  journal={IEEE Transactions on Energy Conversion},
  volume={34},
  number={1},
  pages={385--395},
  year={2018},
  publisher={IEEE}
}

%%Introduction

@article{solanki2017sustainable,
  title={A sustainable energy management system for isolated microgrids},
  author={Solanki, Bharatkumar V and Bhattacharya, Kankar and Canizares, Claudio A},
  journal={IEEE Transactions on Sustainable Energy},
  volume={8},
  number={4},
  pages={1507--1517},
  year={2017},
  publisher={IEEE}
}

@online{climategov,
  author       = {National Center for Environment Information},
  title        = {Billion-Dollar Weather and Climate Disasters},
  year         = {2024},
  url          = {https://www.climate.gov/news-features/blogs/beyond-data/2022-us-billion-dollar-weather-and-climate-disasters-historical},
  note         = {Accessed: 2024-05-12}
}

@article{twaisan2022integrated,
  title={Integrated distributed energy resources (DER) and microgrids: modeling and optimization of DERs},
  author={Twaisan, Kumail and Bar{\i}{\c{s}}{\c{c}}{\i}, Necaattin},
  journal={Electronics},
  volume={11},
  number={18},
  pages={2816},
  year={2022},
  publisher={MDPI}
}

@article{shi2022comprehensive,
  title={A comprehensive review of standards for distributed energy resource grid-integration and microgrid},
  author={Shi, Jiaqi and Ma, Liya and Li, Chenchen and Liu, Nian and Zhang, Jianhua},
  journal={Renewable and Sustainable Energy Reviews},
  volume={170},
  pages={112957},
  year={2022},
  publisher={Elsevier}
}

@inproceedings{bilakanti2018integration,
  title={Integration of distributed Energy resources and microgrids-utility challenges},
  author={Bilakanti, Nishant and Lambert, Frank and Divan, Deepak},
  booktitle={2018 IEEE Electronic Power Grid (eGrid)},
  pages={1--6},
  year={2018},
  organization={IEEE}
}

@article{harasis2020reliable,
  title={Reliable islanded microgrid operation using dynamic optimal power management},
  author={Harasis, Salman and Sozer, Yilmaz and Elbuluk, Malik},
  journal={IEEE Transactions on Industry Applications},
  volume={57},
  number={2},
  pages={1755--1766},
  year={2020},
  publisher={IEEE}
}

@article{guo2019reliability,
  title={Reliability assessment of a cyber physical microgrid system in island mode},
  author={Guo, Jing and Liu, Wenxia and Syed, Furqan R and Zhang, Jianhua},
  journal={CSEE Journal of Power and Energy Systems},
  volume={5},
  number={1},
  pages={46--55},
  year={2019},
  publisher={CSEE}
}

@article{ekanayake2020survey,
  title={A survey on microgrid control techniques in islanded mode},
  author={Ekanayake, Uthpala N and Navaratne, Uditha S},
  journal={Journal of Electrical and Computer Engineering},
  volume={2020},
  number={1},
  pages={6275460},
  year={2020},
  publisher={Wiley Online Library}
}

@article{sen2022distributed,
  title={Distributed adaptive-MPC type optimal PMS for PV-battery based isolated microgrid},
  author={Sen, Sachidananda and Kumar, Vishal},
  journal={IEEE Systems Journal},
  volume={17},
  number={1},
  pages={546--557},
  year={2022},
  publisher={IEEE}
}

@article{wang2024deep,
  title={Deep Learning-Based Weather-Related Power Outage Prediction with Socio-Economic and Power Infrastructure Data},
  author={Wang, Xuesong and Fatehi, Nina and Wang, Caisheng and Nazari, Masoud H},
  journal={arXiv preprint arXiv:2404.03115},
  year={2024}
}

@article{allwyn2023comprehensive,
  title={A comprehensive review on energy management strategy of microgrids},
  author={Allwyn, Rona George and Al-Hinai, Amer and Margaret, Vijaya},
  journal={Energy Reports},
  volume={9},
  pages={5565--5591},
  year={2023},
  publisher={Elsevier}
}

@article{rana2015overview,
  title={An overview of distributed microgrid state estimation and control for smart grids},
  author={Rana, Md Masud and Li, Li},
  journal={Sensors},
  volume={15},
  number={2},
  pages={4302--4325},
  year={2015},
  publisher={MDPI}
}

@article{arif2017load,
  title={Load modeling—A review},
  author={Arif, Anmar and Wang, Zhaoyu and Wang, Jianhui and Mather, Barry and Bashualdo, Hugo and Zhao, Dongbo},
  journal={IEEE Transactions on Smart Grid},
  volume={9},
  number={6},
  pages={5986--5999},
  year={2017},
  publisher={IEEE}
}




%============= NEW ========
@inproceedings{poddubnyy2024semi,
  title={Semi-supervised State Classification in Distribution Systems with Graph Neural Networks},
  author={Poddubnyy, Andrey and Tran, Minh-Quan and Nguyen, Phuong and Slootweg, Han},
  booktitle={Energy Informatics Academy Conference},
  pages={266--276},
  year={2024},
  organization={Springer}
}

@article{ostrometzky2019physics,
  title={Physics-informed deep neural network method for limited observability state estimation},
  author={Ostrometzky, Jonatan and Berestizshevsky, Konstantin and Bernstein, Andrey and Zussman, Gil},
  journal={arXiv preprint arXiv:1910.06401},
  year={2019}
}

@article{sim2024detection,
  title={Detection and Location of Open Conductor Faults for Power Distribution Networks Using a Contingency Analysis Approach},
  author={Sim, Gi-Do and Im, Hyo-Seop and Choi, Joon-Ho and Ahn, Seon-Ju and Yun, Sang-Yun},
  journal={IEEE Access},
  year={2024},
  publisher={IEEE}
}

@ARTICLE{8700246,
  author={Coletta, Tommaso and Jacquod, Philippe},
  journal={IEEE Transactions on Control of Network Systems}, 
  title={Performance Measures in Electric Power Networks Under Line Contingencies}, 
  year={2020},
  volume={7},
  number={1},
  pages={221-231},
  keywords={Perturbation methods;Power systems;Mathematical model;Observability;Resistance;Laplace equations;Power measurement;Electric power networks;nonlinear systems;networked control systems;power generation control},
  doi={10.1109/TCNS.2019.2913554}}

@INPROCEEDINGS{10513141,
  author={Wu, Han and Huang, Xinghua and Li, Lingfei and Wu, Zhi},
  booktitle={2023 IEEE 7th Conference on Energy Internet and Energy System Integration (EI2)}, 
  title={Observability Analysis and State Estimation of Distribution Network}, 
  year={2023},
  volume={},
  number={},
  pages={246-252},
  keywords={Maximum likelihood estimation;Reviews;Power system dynamics;Distribution networks;Topology;Power system reliability;Kalman filters;State estimation;distribution network;observ-ability;static state estimation;dynamic state estimation},
  doi={10.1109/EI259745.2023.10513141}}


@article{bulat2021enhanced,
  title={Enhanced contingency analysis—A power system operator tool},
  author={Bulat, Hrvoje and Frankovi{\'c}, Dubravko and Vlahini{\'c}, Sa{\v{s}}a},
  journal={Energies},
  volume={14},
  number={4},
  pages={923},
  year={2021},
  publisher={MDPI}
}

@article{peyghami2020overview,
  title={An overview on the reliability of modern power electronic based power systems},
  author={Peyghami, Saeed and Palensky, Peter and Blaabjerg, Frede},
  journal={IEEE Open Journal of Power Electronics},
  volume={1},
  pages={34--50},
  year={2020},
  publisher={IEEE}
}

@article{peyghami2020incorporating,
  title={Incorporating power electronic converters reliability into modern power system reliability analysis},
  author={Peyghami, Saeed and Blaabjerg, Frede and Palensky, Peter},
  journal={IEEE Journal of Emerging and Selected Topics in Power Electronics},
  volume={9},
  number={2},
  pages={1668--1681},
  year={2020},
  publisher={IEEE}
}

@article{islam2024improving,
  title={Improving Reliability and Stability of the Power Systems: A Comprehensive Review on the Role of Energy Storage Systems to Enhance Flexibility},
  author={Islam, Muhammad Muzammal and Yu, Tianyou and Giannoccaro, Giovanni and Mi, Yang and La Scala, Massimo and Rajabi, Mohammad Nasab and Wang, Jie},
  journal={IEEE Access},
  year={2024},
  publisher={IEEE}
}

@article{ehsani2022convolutional,
  title={Convolutional autoencoder anomaly detection and classification based on distribution PMU measurements},
  author={Ehsani, Narges and Aminifar, Farrokh and Mohsenian-Rad, Hamed},
  journal={IET Generation, Transmission \& Distribution},
  volume={16},
  number={14},
  pages={2816--2828},
  year={2022},
  publisher={Wiley Online Library}
}

@article{che2019identification,
  title={Identification of cascading failure initiated by hidden multiple-branch contingency},
  author={Che, Liang and Liu, Xuan and Wen, Yunfeng and Li, Zuyi},
  journal={IEEE Transactions on Reliability},
  volume={68},
  number={1},
  pages={149--160},
  year={2019},
  publisher={IEEE}
}

@article{upadhyay2020gradient,
  title={Gradient boosting feature selection with machine learning classifiers for intrusion detection on power grids},
  author={Upadhyay, Darshana and Manero, Jaume and Zaman, Marzia and Sampalli, Srinivas},
  journal={IEEE Transactions on Network and Service Management},
  volume={18},
  number={1},
  pages={1104--1116},
  year={2020},
  publisher={IEEE}
}

@article{aminifar2021machine,
  title={Machine learning for protection of distribution networks and power electronics-interfaced systems},
  author={Aminifar, Farrokh and Teimourzadeh, Saeed and Shahsavari, Alireza and Savaghebi, Mehdi and Golsorkhi, Mohammad Sadegh},
  journal={The Electricity Journal},
  volume={34},
  number={1},
  pages={106886},
  year={2021},
  publisher={Elsevier}
}
